Narrowing your FOV with SOLiD: Spatially Organized and Lightweight Global Descriptor for FOV-constrained LiDAR Place Recognition

We often encounter limited FOV situations due to various factors such as sensor fusion or sensor mount in real-world robot navigation. However, the limited FOV interrupts the generation of descriptions and impacts place recognition adversely. Therefore, we suffer from correcting accumulated drift errors in a consistent map using LiDAR-based place recognition with limited FOV. Thus, in this paper, we propose a robust LiDAR-based place recognition method for handling narrow FOV scenarios. The proposed method establishes spatial organization based on the range-elevation bin and azimuth-elevation bin to represent places. In addition, we achieve a robust place description through reweighting based on vertical direction information. Based on these representations, our method enables addressing rotational changes and determining the initial heading. Additionally, we designed a lightweight and fast approach for the robot's onboard autonomy. For rigorous validation, the proposed method was tested across various LiDAR place recognition scenarios (i.e., single-session, multi-session, and multi-robot scenarios). To the best of our knowledge, we report the first method to cope with the restricted FOV. Our place description and SLAM codes will be released. Also, the supplementary materials of our descriptor are available at \texttt{\url{https://sites.google.com/view/lidar-solid}}.

==> admin/1st_review/review/ReportOn24-1161v1.txt <==
This paper presents a fast and lightweight place recognition method
designed specifically for LiDARs with a limited field of view. All the
reviewers recognize the technical contribution and practical value of
this work. However, some details about the proposed method are unclear
to the reviewers. They suggest adding more visualizations, conducting
more rigorous experiments for validation, and polishing the paper's
writing. Please refer to the detailed comments from the reviewers to
improve the quality of the paper before its publication.

==> admin/1st_review/review/Review344001_Reviewer2_Of24-1161v1.txt <==
This work proposed a new LiDAR place recognition descriptor SOLiD based
on a counting strategy. It aggregates the points distribution of
radial, azimuthal, and elevational bins to AEC and REC, which are
further weighted by statistical EC. The overall pipeline is clear to
follow and comprehensive experiments are conducted on multiple data
sequences. The tables and figures are all well-referenced. The reviewer
thinks this algorithm is a good contribution to this community. The
reviewer only has some minor concerns:

1) The reason why the authors discard the combination of r and theta
(e.g., RAC) should be further clarified. Additional ablations are also
suggested.

2) In Fig. 2, the authors present a "downsampling" operation but no
details are provided in the paper. The reviewer argues that it is
rather important since the proposed method significantly depends on
point counting.

3) Normalized EC as weights should be visualized. The authors should
provide the correspondence between "distinct spaces" and specific parts
of EC, to validate the rationality.

4) Please normalize the writing style (such as italic KITTI 00).

5) CVTNet (Ma et al. TII 2023) also used dual view (similar to
radial+azimuthal, and elevational+azimuthal) without number counting
though. The reviewer expects to see the comparison between this method
and SOLiD.

6) Suggested reference:
* Xu et al. DiSCO: Differentiable Scan Context with Orientation
* Ma et al. CVTNet: A Cross-View Transformer Network for LiDAR-Based
Place Recognition in Autonomous Driving Environments


==> admin/1st_review/review/Review344003_Reviewer3_Of24-1161v1.txt <==
1 Summary
=========

Many of the previously proposed place recognition methods, while
capable of achieving good performance with a 360° field of view, tend
to experience significant degradation when confronted with a limited
field of view.
This paper introduces a spatially organized and lightweight global
descriptor for the LiDAR-based place recognition task.
The authors assert that the proposed method can effectively operate
within a limited field of view.
Such capability is pivotal for the widespread deployment of place
recognition algorithms.
The comments are listed below.

2 Strengths
===========

-[1] The paper exhibits a well-structured format, with experiments
conducted comprehensively.

-[2] The key contributions, including flexibility in narrow FOV, time
and memory efficiency, and rotational invariance, align with the
current research priorities and challenges in the task of place
recognition.

-[3] The experimental results appear to demonstrate that the proposed
method surpasses other methods.


3 Weaknesses/Questions
============

- [1] In my opinion, the main weakness lies in the simplicity of the
descriptors. Utilizing the number of points as a descriptor fails to
adequately capture the spatial structure of the scene. For instance,
lampposts and trees, would yield similar numbers of sampled points.
Similarly, various types of buildings may exhibit similar numbers of
sampled points, yet their shapes often vary significantly.

- [2] While I understand that with a 360° field of view, the descriptor
maintains rotational invariance on the horizontal plane, ensuring such
invariance in a limited field of view remains a concern(the values of
AEC may be different). Furthermore, the paper lacks specific
experiments to validate rotational invariance.

- [3] The results in Table I appear to exhibit inconsistencies.
Particularly, the dimensions of the M2DP descriptor (192x1) and its
consumption of 1664 bytes sharply contrast with those of the OT
descriptor (256x1), which occupies only 1152 bytes of storage. I would
appreciate clarification if any oversight is identified.

==> admin/1st_review/review/Review344005_Reviewer4_Of24-1161v1.txt <==
The paper presents a novel LiDAR-based place recognition method, SOLiD.
specifically tailored for scenarios with a narrow Field of View (FOV).
The major contribution lies in its ability to address the limitations
posed by conventional methods when dealing with limited FOV, offering a
spatially organized and lightweight global descriptor. By incorporating
elevation information and reweighting vertical data, SOLiD enhances the
description's robustness, enabling effective place recognition even
under rotational changes, facilitating initial heading determination.
This is a significant step forward in LiDAR-based navigation and
mapping applications, where FOV restrictions have traditionally
hindered performance. The authors' claim of being the first to tackle
restricted FOV in LiDAR place recognition highlights the novelty of
their approach. The real-time performance enables further use in
onboard systems which is practical. As a small reminder, I found that
the link to the GitHub repo and supplementary materials are not
accessible. 

The paper is systematically organized, starting with an introduction
that clearly articulates the problem and motivation, followed by a
detailed description of the proposed method. The use of figures and
tables helps visualize and quantify the method's performance, enhancing
readability. The writing style is technical yet clear, making complex
concepts accessible to readers familiar with the field. However, there
could be room for improvement in describing the IEV. It seems that you
use matrix product rather than dot product.

The technical accuracy appears sound, with a well-defined methodology
that adopt ideas from Scan Context and further intergrates spherical
cooridinate with reweighting strategy to utilize vertical information.
The thorough experiments using sufficient evaluation metrics validates
the technical rigor.

The presentation is comprehensive, covering theoretical foundations,
method development, and thorough evaluations across multiple datasets
and scenarios. The use of tables and figures to present processing
times and evaluation metrics is commendable, offering sufficient
evidence of SOLiD's efficiency and effectiveness. 

The paper cites a wide range of relevant literature, demonstrating a
strong understanding of the state-of-the-art in LiDAR place recognition
and related fields. Citations are appropriately used to contextualize
SOLiD within the existing body of knowledge and to contrast its
advantages over previous works. 

Overall, the paper offers a valuable contribution to the LiDAR place
recognition domain, with a well-executed methodology and promising
results.

==> admin/1st_review/review/Review345061_Reviewer6_Of24-1161v1.txt <==
The manuscript presents SOLiD, a method for LiDAR-based place
recognition designed to handle scenarios with limited Field of View.
This paper targets an important aspect of robotic navigation,
particularly in environments where sensor FOV is constrained by various
factors.

Key Points and Comments

1. Abstract and Introduction Clarity:
+ In the abstract, "Additionally, we design a lightweight and fast
approach for the onboard autonomy of the robot.". Where is this
approach presented in the paper?
+ In the introduction, "Moreover, we should consider what information
can be conveyed in description and processing time (i.e. descriptor
generation and loop searching), not unlike summarizing the place
compactly." This sentence is confusing.

2. Technical Consistency and Grammar:
+ The term "angle-elevation" used in the abstract might be more
consistently understood as "azimuth-elevation".
+ There is a grammar issue noted with the use of "If points x, y, and z
of the current 3-D scan," which needs correction for better
readability.
+ For mathematical clarity and to prevent potential errors in
implementation, it is suggested to include a "round" function in
equations 4-6.

3. Visual and Experimental Enhancements:
+ Figure 3 could be improved by displaying a greater range of phi bins.
This adjustment would help provide a clearer, more detailed
visualization of how IEV values are distributed, enhancing reader
understanding.
+ "elevational counter that same with summing AEC in the azimuthal
direction". Since you mentioned it, why not compare it with summing AEC
in the azimuthal direction in the experiment? Moreover, use a constant
IEV, that give the same weights, as comparision as well.

4. Methodological Suggestions:
+ Figure 1 indicates SC becomes more sensitive to subtle changes in
small (purple) areas. The fov of a LiDAR is konwn in advance. Can we
change the region of interest of SC to let it ignore part of vacant
descriptor to decrease the sensitivity? For example, don't use 360 to
construct a SC descriptor, use true fov instead.
+ Exploring different coordinate systems, such as the Cartesian
coordinate system, or simplifying the elevation component to a
z-coordinate in the descriptor calculation, could offer valuable
insights into the descriptor's flexibility and effectiveness in various
configurations.

5. Writing and Style:
+ There are several instances of complex and cumbersome sentences
throughout the paper that hinder readability (written by GPT?). The
authors might consider using tools or external assistance to refine the
text and improve the manuscript's overall clarity and flow.
